Brace for impact: ECDLP challenges for quantum cryptanalysis

Precise suites of benchmarks are required to assess the progress of early fault-tolerant quantum computers at economically impactful applications such as cryptanalysis. Appropriate challenges exist for factoring but those for elliptic curve cryptography are either too sparse or inadequate for standard applications of Shor's algorithm. We introduce a difficulty-graded suite of elliptic curve discrete logarithm (ECDLP) challenges that use Bitcoin's curve y^2=x^3+7 mod p while incrementally lowering the prime field from 256 down to 6 bits. For each bit-length, we provide the prime, the prime group order, and two deterministic nothing-up-my-sleeve (NUMS) points in compressed SEC1 form. All challenges are generated by a deterministic, reproducible procedure, and no private challenge scalar is chosen in advance. We calibrate classical cost against Pollard's rho records and quantum cost against resource estimation results for Shor's algorithm. We compile Shor's ECDLP circuit to logical counts and map them to physical resources for various parameters of the surface code, the repetition cat code and the LDPC cat codes. Under explicit and testable assumptions on physical error rates, code distances, and non-Clifford supply, our scenarios place the full 256-bit instance within a 2027--2033 window. The challenge ladder thus offers a transparent ruler to track fault-tolerant progress on a cryptanalytic target of immediate relevance, and it motivates proactive migration of digital assets to post-quantum signatures.

==> resource_estimator/classical_ecdlp_records.dat <==
year,bits,dx,dy,lbl
1997,79,0,8,"ECC2-79"
1997.1,79,0,-8,"ECCp-79"
1998,89,0,8,"ECC2-89"
1998.1,89,0,-8,"ECCp-89"
1998.2,95,0,-8,"ECC2K-95"
1998.3,97,0,-8,"ECCp-97"
1999,97,4,8,"ECC2-97"
2000,108,0,-8,"ECC2K-108"
2002,109,4,8,"ECCp-109"
2004,109,4,-8,"ECC2-109"
2009,112,4,8,"secp112r1"
2014,113,4,-8,"113-bit Koblitz"
2015,113,4,8,"sect113r1"
2016,117.35,4,8,"117-bit bin."
2020,114,4,-8,"114-bit secp256k1"
2023.2,119,4,-8,"119-bit secp256k1"
2023.5,124,4,-8,"124-bit secp256k1"
2024.7,129,4,-8,"129-bit secp256k1"


==> resource_estimator/ldpc_cat_series.dat <==
x y id
1194 2.25 6
1455 4.78 8
1977 14.2 12
2686 29.2 16
3793 86.4 24
4866 189 32
6954 589 48
9260 1323 64
11348 2545 80
13436 4433 96
17943 6131 112
20060 8979 128
22148 12504 144
24236 16927 160
26324 22364 176
28412 28803 192
30500 36378 208
32588 45341 224
34676 55838 240
38581 64447 256


==> resource_estimator/logical_anchor_labels.dat <==
x y lbl
79 32581 {6}
2617 417837505 {256}


==> resource_estimator/logical_series_lowD.dat <==
x      y        id
83      59879 6
102     116605 8
152     255588 12
202     467295 16
300     1101435 24
399     2917851 32
583     7822974 48
760     17004733 64
935     31731193 80
1111    53545880 96
1286    83665890 112
1464    124251637 128
1645    168686576 144
1822    226976046 160
1997    300847747 176
2174    390600203 192
2351    477590144 208
2527    594954272 224
2705    729879448 240
2884    879373573 256


==> resource_estimator/logical_series_lowT.dat <==
x      y        id
80      32581 6
93      61156 8
138     130188 12
184     228479 16
275     552847 24
353     1323358 32
516     3901715 48
679     8606509 64
847     15523730 80
1007    25350300 96
1167    38807249 112
1328    56561915 128
1488    79121994 144
1648    107132580 160
1808    141214942 176
1968    181928696 192
2134    228998200 208
2294    283666519 224
2454    346599895 240
2617    417837505 256


==> resource_estimator/logical_series_lowW.dat <==
x      y        id
73      203208 6
81      487275 8
104     1762720 12
140     4063584 16
204     15314656 24
272     35564629 32
400     130451584 48
529     307847424 64
660     621721387 80
788     1132124928 96
916     1800725771 112
1045    2694840917 128
1173    3903911328 144
1301    5434497173 160
1429    7451280320 176
1557    9908882944 192
1688    12612444139 208
1816    15784656683 224
1944    19426138400 240
2073    23620239701 256


==> resource_estimator/physical_anchor_labels.dat <==
x y lbl
2311 0.545 {6}
126260 33541 {256}


==> resource_estimator/physical_series_lowD_aggressive_fixed.dat <==
x      y        id
16439   2.727569e+00 6
18978   6.138269e+00 8
25661   1.285736e+01 12
32343   2.320021e+01 16
66550   7.580542e+01 24
83653   3.646199e+02 32
121720  7.389914e+02 48
158389  1.349303e+03 64
193328  2.264596e+03 80
319097  4.215545e+03 96
369755  6.291382e+03 112
419390  9.058492e+03 128
468003  1.479395e+04 144
517360  1.871690e+04 160
566158  2.389390e+04 176
617374  3.017287e+04 192
664871  4.101184e+04 208
713949  4.914932e+04 224
763584  7.015019e+04 240
813498  7.999463e+04 256


==> resource_estimator/physical_series_lowD_conservative_fixed.dat <==
x      y        id
91366   6.715605e+01 6
127969  1.743827e+02 8
163125  3.652659e+02 12
254681  7.469766e+02 16
334156  1.996940e+03 24
495247  1.073519e+04 32
714103  2.175750e+04 48
925062  3.972639e+04 64
1385016 7.369295e+04 80
1627566 1.160749e+05 96
1882519 1.732330e+05 112
2127825 2.494253e+05 128
2363484 4.073509e+05 144
2607412 5.153693e+05 160
3417009 7.205765e+05 176
3726144 9.099336e+05 192
4002216 1.236808e+06 208
4293166 1.482213e+06 224
4570891 2.115543e+06 240
4883331 2.412425e+06 256


==> resource_estimator/physical_series_lowT_aggressive_fixed.dat <==
x      y        id
8624    1.862772e+00 6
15993   5.065901e+00 8
22008   1.037669e+01 12
28156   1.793978e+01 16
40318   4.954129e+01 24
75800   1.246798e+02 32
108343  3.637513e+02 48
140886  7.949597e+02 64
173097  1.763298e+03 80
206372  2.693219e+03 96
238316  3.924462e+03 112
377749  6.523683e+03 128
422365  8.897995e+03 144
466981  1.180709e+04 160
511597  1.531987e+04 176
556213  1.949601e+04 192
602502  2.742234e+04 208
647118  3.328196e+04 224
691734  3.996810e+04 240
737186  5.239434e+04 256


==> resource_estimator/physical_series_lowT_conservative_fixed.dat <==
x      y        id
73938   5.896761e+01 6
75522   1.247286e+02 8
132188  2.947923e+02 12
164531  5.096529e+02 16
293516  1.595080e+03 24
363959  3.284436e+03 32
638519  1.070962e+04 48
833684  2.340532e+04 64
1011928 5.191529e+04 80
1456678 8.764091e+04 96
1677178 1.277072e+05 112
1899056 1.796294e+05 128
2119556 2.450060e+05 144
2340056 3.251078e+05 160
2574338 4.218322e+05 176
2794838 5.368221e+05 192
3009825 7.550731e+05 208
3874925 1.003696e+06 224
4139425 1.205332e+06 240
4408884 1.580074e+06 256


==> resource_estimator/physical_series_lowW_aggressive_fixed.dat <==
x      y        id
13320   1.572190e+01 6
14390   3.903710e+01 8
17464   1.456980e+02 12
33275   4.039998e+02 16
46053   1.568269e+03 24
59629   3.588676e+03 32
118976  1.586641e+04 48
154948  3.712407e+04 64
191477  7.537911e+04 80
227170  1.395978e+05 96
262863  2.205051e+05 112
298834  3.296351e+05 128
334527  4.752699e+05 144
492896  7.625015e+05 160
540416  1.052797e+06 176
587936  1.413904e+06 192
636570  1.823317e+06 208
684090  2.280784e+06 224
731610  2.801570e+06 240
779501  3.412029e+06 256


==> resource_estimator/physical_series_lowW_conservative_fixed.dat <==
x      y        id
86484   4.466448e+02 6
92109   1.109009e+03 8
139081  4.691035e+03 12
171594  1.064256e+04 16
286544  4.617321e+04 24
363256  1.056583e+05 32
620156  4.368810e+05 48
797934  1.022210e+06 64
1173719 2.273234e+06 80
1385319 4.209899e+06 96
1596919 6.649848e+06 112
1810172 9.940920e+06 128
2021772 1.433288e+07 144
2233372 1.992902e+07 160
2888672 2.990900e+07 176
3138672 4.016771e+07 192
3394531 5.179878e+07 208
3644531 6.479500e+07 224
3894531 7.959005e+07 240
4146484 9.693264e+07 256


==> resource_estimator/repetition_cat_series.dat <==
x y id
2311 0.545 6
2824 1.27 8
3869 4.39 12
5968 9.7 16
9165 27.9 24
12075 67.5 32
19485 225 48
25371 513 64
31868 1034 80
37727 2037 96
53811 2893 112
64594 4048 128
71290 5431 144
77986 7445 160
84682 10003 176
91409 13167 192
98105 17086 208
104801 22030 224
111497 28282 240
126260 33541 256

